Adaptive Genetic Algorithms for Pulse-Level Quantum Error Mitigation

Noise remains a fundamental challenge in quantum computing, significantly affecting pulse fidelity and overall circuit performance. This paper introduces an adaptive algorithm for pulse-level quantum error mitigation, designed to enhance fidelity by dynamically responding to noise conditions without modifying circuit gates. By targeting pulse parameters directly, this method reduces the impact of various noise sources, improving algorithm resilience in quantum circuits. We show the latter by applying our protocol to Grover's and Deutsch-Jozsa algorithms. Experimental results show that this pulse-level strategy provides a flexible and efficient solution for increasing fidelity during the noisy execution of quantum circuits. Our work contributes to advancements in error mitigation techniques, essential for robust quantum computing.

==> DeutschJozsa_4Q_With_Opt_log.csv <==
gen,nevals,avg,std,min,max,diversity
0,500,0.23778729147863817,0.027589934285748394,0.1680861893840971,0.34680835029128226,1.8816695375454264
1,310,0.2463806972917514,0.029286174043251574,0.16870619241175464,0.36000811762509094,2.498450208164008
2,315,0.2528209286550444,0.029595145138700076,0.15523474453244987,0.4128932522979015,2.7498998872824068
3,307,0.2570954536037554,0.034097324646714666,0.1708538318876766,0.4128932522979015,2.8653456692561563
4,296,0.26369382274901787,0.04010998603607649,0.15175529812795976,0.4128932522979015,2.950077976695062
5,287,0.26987389513352933,0.05351085190921003,0.12375070709323815,0.535440679044129,2.9380883449366264
6,297,0.2734199442314472,0.0599217932768538,0.11849668732874703,0.535440679044129,2.9434280034064093
7,294,0.27641682275120993,0.0670973956952643,0.12030832393377996,0.535440679044129,2.927658299948232
8,340,0.27458618555141173,0.07098670514553955,0.10735614401917384,0.535440679044129,2.952811391360397
9,296,0.27781497938147287,0.07591070335991613,0.11411963824395185,0.535440679044129,3.041402272361683
10,276,0.29160928360827143,0.08165011534063955,0.10906051849813209,0.535440679044129,2.99073479546623
11,307,0.2858993688114197,0.08686164830003923,0.10951389254724925,0.535440679044129,3.025082941170158
12,324,0.2831873678644647,0.08472910083196727,0.10923327097935004,0.535440679044129,3.0611065851375336
13,312,0.2912398838685659,0.0840563979226804,0.11053990901857043,0.5712644556677219,3.1008842127632548
14,274,0.3022835054836837,0.08885030377509787,0.11764266801952114,0.535440679044129,3.096408862903508
15,309,0.29894024415534687,0.09136088528665436,0.11015194031699402,0.535440679044129,3.0882659982964804
16,294,0.3002478083679499,0.0906889307273757,0.11019535930546037,0.535440679044129,3.0822110300197476
17,312,0.30545087292864787,0.09248934731423965,0.10776949746578673,0.535440679044129,3.05245104583425
18,290,0.3135808445977185,0.09202275690129667,0.11596710252699689,0.535440679044129,3.037293631736576
19,298,0.3204872989614107,0.09585634861729818,0.12991166179520705,0.535440679044129,2.9876892292321675
20,257,0.3350123271442614,0.10017779976027731,0.11459414342081643,0.535440679044129,2.870318967020823
21,258,0.3427345195547439,0.10682251785709238,0.1212010796432441,0.535440679044129,2.7780411458040812
22,240,0.35737853880018333,0.11089697839908721,0.11729593816373396,0.535440679044129,2.7144334312580054
23,264,0.35082397444418334,0.11824156256686927,0.11185608964991633,0.535440679044129,2.6095270938111605
24,269,0.3531112249340529,0.11547891354877093,0.16420461382385565,0.535440679044129,2.5453347434610234
25,262,0.35436369616126295,0.11561328753386463,0.15819757418545002,0.535440679044129,2.5901645947921237
26,281,0.35256493019996027,0.1174225689740221,0.13073857047447496,0.535440679044129,2.5452875615087724
27,271,0.35083908632115446,0.1184636627888368,0.16014910178844652,0.535440679044129,2.5208253058105963
28,264,0.35913845968509606,0.11966918896725999,0.15582527448344033,0.535440679044129,2.4864254858195074
29,279,0.3543678058073336,0.12023073444347733,0.1668159616003923,0.535440679044129,2.3467254909116773
30,229,0.3669093768555693,0.12425367590522662,0.15679862731414518,0.535440679044129,2.241790500037203
31,233,0.3799173464743834,0.12537402054829586,0.14018867826606055,0.535440679044129,2.1776564896039496
32,226,0.382137497348624,0.129949219725745,0.14520816557750987,0.535440679044129,2.0231525242179984
33,243,0.386552030756031,0.13098345397712072,0.14041992956251897,0.535440679044129,1.9955546494730636
34,212,0.40246239898880165,0.13228913550918342,0.15118907707811557,0.535440679044129,1.9311171790550996
35,250,0.3941380890233191,0.13718158717544937,0.1366095565246873,0.5463310426729703,1.8210423521093246
36,216,0.4023338038314947,0.13210289116874507,0.18277477756859994,0.5463310426729703,1.7149955201813383
37,250,0.3884166782381039,0.1365864646955975,0.13747134793622015,0.5463310426729703,1.6930306213921884
38,238,0.39109704426927056,0.13459620271426573,0.17281035476080017,0.5463310426729703,1.7394411565635255
39,269,0.3778101537363011,0.13837858921647753,0.10943729886229234,0.5463310426729703,1.8542092370926906
40,200,0.40687749097058495,0.13338683406051105,0.17088878053425555,0.5463310426729703,1.9091736804587975
41,233,0.3994421318362647,0.13503083411318428,0.1727552739975452,0.5463310426729703,2.1595178386869134
42,220,0.3994634710161923,0.13528335035728034,0.14197244130738246,0.5463310426729703,2.101812502796421
43,205,0.413430392852817,0.1349855417727078,0.15841306311543613,0.5463310426729703,2.1875909482806843
44,207,0.4113378354757746,0.13808084887973554,0.15060632863870613,0.5463310426729703,2.3211385767579378
45,214,0.4117653599366221,0.13882192042657066,0.14766654104913507,0.5463310426729703,2.319206588552503
46,204,0.41664543193839015,0.14009478274664275,0.18118780558570383,0.5463310426729703,2.274256442266809
47,205,0.42061070550755,0.14027971909888254,0.16145296927646777,0.5463310426729703,2.2543294401717855
48,218,0.4133808561975144,0.14656875032146818,0.14264230117796714,0.5463310426729703,1.9484800536400313
49,191,0.43162526920156946,0.1399159919800713,0.1633771282133145,0.5463310426729703,1.5627712097224413
50,186,0.4309707272484516,0.14417394171966905,0.12677872198588397,0.5569537649588734,1.6625614242483442
51,212,0.4205183854360298,0.141914630906994,0.1405476608288243,0.5569537649588734,1.5114105983793042
52,188,0.4278307819496302,0.13940932468148956,0.12543922720996123,0.5569537649588734,1.483879353286824
53,172,0.44385108193783457,0.13891036170116966,0.15552345701826611,0.5569537649588734,1.4328019303987538
54,209,0.42935045423352913,0.1425434415863487,0.1317982506324773,0.5605126740088893,1.4033488741796245
55,210,0.4241603304916339,0.1406652177325285,0.15357636615497589,0.6167043694775279,1.5232476795815149
56,175,0.4429992177348081,0.14061004605120828,0.16734931616356494,0.6167043694775279,1.4217247352548996
57,195,0.43466118805375975,0.14747146542486242,0.14410451824955497,0.6167043694775279,1.399273723707938
58,173,0.44808664978865376,0.1446519630161682,0.16111799546166042,0.6167043694775279,1.4960027121500235
59,200,0.43757581327080125,0.15455366650577873,0.14234780672663977,0.6167043694775279,1.6418127538195153
60,215,0.4392446167467073,0.15517176790187176,0.15052411508719926,0.6167043694775279,1.693824058422288
61,250,0.4189662451251871,0.1651424990901744,0.12382620112066092,0.6167043694775279,1.893655998589681
62,217,0.4317197626164815,0.16902210411123214,0.1449065469656315,0.6167043694775279,1.8543877038913823
63,218,0.43490955600283354,0.17210084139313261,0.12986254628097116,0.6167043694775279,1.8392677446060004
64,221,0.4364032406705249,0.17379813751647705,0.12390220369246793,0.6167043694775279,1.8993033831174848
65,237,0.42688356540982636,0.17539360724131792,0.1184276171843111,0.6167043694775279,2.00577782361661
66,223,0.430424606329547,0.17185785116039892,0.15975019812142113,0.6167043694775279,1.8658795438730533
67,234,0.43029471122937796,0.17489349576049662,0.13583894239018696,0.6167043694775279,1.8894426124179289
68,225,0.43828524917728895,0.17355963303479435,0.1548833346269381,0.6167043694775279,1.7981432378946631
69,225,0.43576365102435816,0.17558321953194378,0.13037607420093164,0.6167043694775279,1.8580910248787608
70,277,0.4081666339860452,0.1739768203939822,0.11853375666977072,0.6167043694775279,2.164098615492141
71,266,0.40252313864331973,0.17277035862375478,0.14417086714547675,0.6167043694775279,2.15833966936962
72,285,0.385492763755835,0.1654841528958815,0.14232979567246268,0.6167043694775279,2.2979960833602036
73,262,0.3926980118169108,0.16543372386475222,0.14352320811456032,0.6167043694775279,2.273809897350575
74,249,0.39687136453967836,0.16492545104546272,0.15841166344407256,0.6167043694775279,2.194556540556411
75,244,0.3996279632655376,0.16628758439249436,0.10463879851381827,0.6167043694775279,2.1174487115571297
76,258,0.4023366220611748,0.16956108169364956,0.13580423812588635,0.6167043694775279,2.16930008137148
77,251,0.4100149037071039,0.17272422999036696,0.12730272319641295,0.6167043694775279,2.1537416708789894
78,253,0.4046792617144796,0.17046824688896212,0.15842391732680858,0.6167043694775279,2.156042833665021


==> Grover_4Q_With_Opt_log.csv <==
gen,nevals,avg,std,min,max,diversity
0,500,0.2436251491835938,0.0036180221531212837,0.22745771339797935,0.25225433454883633,1.9251868103990308
1,293,0.24487474184740762,0.003360815476201196,0.22870160604494827,0.25783735078372216,2.483540647148558
2,281,0.2453064674409377,0.0037893958316982442,0.22982918937242186,0.25783735078372216,2.601181412301392
3,273,0.24561536916773472,0.004154564935139418,0.22527652856344416,0.25783735078372216,2.761046220193216
4,305,0.24613128720080127,0.003915702134459946,0.22849057055355462,0.2591395182545056,2.892681016779731
5,313,0.24606290970040764,0.004297884828093991,0.22690023784537514,0.2591395182545056,2.950730141746712
6,284,0.24679067000611626,0.0044974064472794095,0.22606957518041582,0.26316229579557465,3.002523107182516
7,294,0.24717711136476822,0.004721331622704024,0.23080203216596237,0.26316229579557465,3.083952097871155
8,318,0.24758224575820015,0.005733364407973843,0.21335796581770705,0.27987061402856445,3.157341673781152
9,292,0.24800014150304553,0.006413194710994375,0.22287217549050206,0.27987061402856445,3.1785815510188433
10,305,0.2483318388876449,0.006924928018634802,0.22344258598909503,0.27987061402856445,3.1853434898669137
11,312,0.24930498677584453,0.008021325541060706,0.22731157938347332,0.27987061402856445,3.1689136837823697
12,321,0.24897070490379292,0.008912206831439971,0.20766927030016086,0.2815798168210695,3.117435474911387
13,299,0.25061480190300117,0.01097858930744371,0.20962357902327597,0.300170938111033,3.1271821767548116
14,310,0.251409665871167,0.013989733182718195,0.20163901486085842,0.3458577141272269,3.0526588729237916
15,315,0.253718223618985,0.014909768882065563,0.20562739621389078,0.30772543408203734,3.00382800244092
16,311,0.25415346016675283,0.017689010927035207,0.19054576970095746,0.3296595185841605,2.9146752729514276
17,309,0.25418468485882517,0.01901175153983889,0.19646105618610088,0.3154492118814854,2.838032570637429
18,303,0.25692632895720113,0.02047002519251111,0.18899210840862965,0.3295400862578783,2.804090912336743
19,285,0.26030249728780097,0.024744786225826775,0.21134401062930344,0.3413432900724205,2.742835496358155
20,270,0.262734637379619,0.027236739724242995,0.1959182902584736,0.3564240875731506,2.671632537672747
21,258,0.26591029736135646,0.03206865952999702,0.19623732727906276,0.3564240875731506,2.619982233026204
22,254,0.26804957250599454,0.03325701370921163,0.1820501531739199,0.3564240875731506,2.560723525970308
23,243,0.2727716955482191,0.03657632911773516,0.1920478264515881,0.3564240875731506,2.544762276146535
24,271,0.27562196892827795,0.03999710109453364,0.1945992242034363,0.3564240875731506,2.455308104739285
25,259,0.27570668252649366,0.04180135786213851,0.18712516693140635,0.3564240875731506,2.386032179198372
26,249,0.28001601353729266,0.04437466370891909,0.18802336318754387,0.3564240875731506,2.3866281647453746
27,284,0.2766135085413666,0.045365802347505035,0.19937035957184165,0.3564240875731506,2.3273240790441547
28,278,0.2802389962508421,0.04730766653734931,0.15591270806264335,0.3564240875731506,2.3818291855989195
29,283,0.27868009881056915,0.0479285140636362,0.17630789733440233,0.3564240875731506,2.2394999332166305
30,217,0.2877679219003013,0.049627059611271826,0.20451191865672766,0.3564240875731506,2.013227767653571
31,225,0.2914330643480798,0.05198262614194782,0.19316695546693174,0.3564240875731506,1.8595854921458372
32,197,0.30260179341706755,0.05329008088947229,0.19611847783228414,0.3564240875731506,1.8284635688208
33,219,0.30306188108188714,0.056697533566105095,0.1728029519299835,0.3564240875731506,1.6597529757174698
34,234,0.300400216862246,0.05618108273348977,0.20256173419706835,0.36290903376683736,1.5469324529404826
35,219,0.30015560910400163,0.0552342502349391,0.1858990347268939,0.36763433507838117,1.5553873912764757
36,228,0.29877618398015243,0.05589561451308659,0.18697558915824267,0.36763433507838117,1.6243618049324842
37,236,0.29790900355437283,0.056605532318273775,0.1672378918956213,0.3714188036703079,1.7980081233427156
38,257,0.29092400014160474,0.05669301802419129,0.17955270223994554,0.3714188036703079,1.9061779405102757
39,232,0.2942809707634921,0.056511871692927804,0.17360112426456778,0.37527385303875177,1.8778341142569628
40,199,0.30410205302456184,0.05751671688131425,0.1698826758554482,0.37527385303875177,1.9184953267119706
41,204,0.3075059548178304,0.05919115207301258,0.1760805687021686,0.37527385303875177,1.9581455967625645
42,203,0.3074486803288421,0.06220353398829466,0.167223221724312,0.37527385303875177,1.9626339919175466
43,217,0.3076791295089937,0.061437953322976704,0.17242661647588955,0.37527385303875177,2.06622097200436
44,207,0.31131537676302595,0.06307436360897056,0.16566214591990153,0.4495023316253861,2.073056403764186
45,228,0.31038562944947934,0.06587341573303954,0.1760829779602532,0.4495023316253861,2.0582474595412603
46,232,0.3098437171839388,0.07070255736413161,0.1867139157459263,0.4495023316253861,2.090802330346392
47,232,0.31050494751124236,0.07385285081392795,0.14600584985939274,0.4495023316253861,2.1647338578729873
48,254,0.3058134603801136,0.07668318675000733,0.18223002512502126,0.4495023316253861,2.2569611224639363
49,200,0.3207535229323919,0.08107932828595245,0.18252227264122928,0.4495023316253861,2.210737554080435
50,181,0.3388287070510401,0.08879533255622496,0.16057939245878697,0.4495023316253861,2.1832338492406915
51,190,0.350347786378692,0.09498069741412947,0.1279244576201295,0.4495023316253861,1.9411411420894813
52,186,0.359539889845706,0.09806568525597763,0.17574974134982427,0.4495023316253861,1.915037075261466
53,190,0.36019613868295836,0.10223652550690111,0.15692307924362547,0.4495023316253861,1.7193592749332538
54,169,0.3717376264097745,0.10007324851600584,0.15270055734201277,0.4495023316253861,1.4661119920115018
55,173,0.2502702437659712,0.012854850279949098,0.18880263405438782,0.3313750739353052,3.1642061850531307
56,187,0.2541236160970396,0.01645449779245301,0.1865553661969472,0.3313750739353052,3.0774995247897605
57,201,0.2583137517037671,0.024550156455074943,0.14750654622622658,0.3905618329960954,3.032216071210234
58,189,0.26410942952805794,0.03240328259668764,0.18311105737830188,0.432507629552973,2.9821714460981985
59,221,0.2710904653227453,0.03878132298168539,0.13873414951285593,0.4082998903432951,2.8523366454661234
60,219,0.27739789150987537,0.04367190079904193,0.15213003933868952,0.4082998903432951,2.74476939083969
61,208,0.28366135488906047,0.04627622851087768,0.1725232317284705,0.4082998903432951,2.5635194986871177
62,226,0.2897040277630392,0.052306601650713845,0.1354704937972256,0.5005979554381742,2.4978554555758765
63,231,0.29324780529368927,0.05829290588275144,0.14223238706112667,0.5005979554381742,2.393153583841341
64,252,0.2928909298737367,0.06406580533215854,0.15000555240647295,0.5005979554381742,2.3578242313421387
65,234,0.2976560500160415,0.06780224450595661,0.18314964165168912,0.5005979554381742,2.330867532011025
66,228,0.3074106029092643,0.07290135175578252,0.16053089629823744,0.5005979554381742,2.2781417817071796
67,246,0.308618553870347,0.08046848352467942,0.15884474928124961,0.5005979554381742,2.224709087529754
68,215,0.31791004388868693,0.08871225652519335,0.1624894275163759,0.5005979554381742,2.237508754908126
69,226,0.3249716862269836,0.09558354539742428,0.18062883443366695,0.5005979554381742,2.397733040632447
70,151,0.35864034877272716,0.10200742201841809,0.15025066615290156,0.5005979554381742,2.2211476305876974
71,191,0.3736353075449158,0.11480590357302294,0.1681766668803402,0.5005979554381742,2.1173651099092696
72,182,0.38757740524601114,0.12088294471772261,0.15990443807906668,0.5005979554381742,1.8897809271464103
73,173,0.3987254142087222,0.12229653630507838,0.15814878107943187,0.5005979554381742,1.7200990671267742
74,186,0.39365866021039736,0.12671445386087596,0.15451044529322225,0.5005979554381742,1.7120707244913185
75,187,0.39379163350085006,0.1272192473535908,0.17531358140945894,0.5005979554381742,1.6055902814721748
76,179,0.4003715213110303,0.1247979057775979,0.15098558908953022,0.5005979554381742,1.5328240844161407
77,152,0.41329674335017463,0.12138570683041823,0.16263708243183458,0.5005979554381742,1.4680330337945988
78,183,0.2491924374759565,0.012336500317628936,0.1647386518313658,0.3350158731087248,3.1832378085813957
79,183,0.25324405958320106,0.01511633635202756,0.1953894012057967,0.35279078721990775,3.129216367040254
80,225,0.25551165722921415,0.018464816220429465,0.18301533329610964,0.35279078721990775,3.075250384377
81,202,0.2607698551909764,0.02491970133598404,0.1724780562098008,0.35279078721990775,2.9791570834370593
82,234,0.2651001559541355,0.03094948209737926,0.1507613298007264,0.3569366192837996,2.8615352123872997
83,228,0.2698981849032365,0.034719534225171385,0.18141323760460756,0.3569366192837996,2.784699444567211
84,213,0.27657764117369615,0.038668867919124404,0.18845967498891428,0.41274156726132144,2.7395944905012932
85,238,0.2805983822326117,0.04417028503861133,0.18191178647717082,0.41274156726132144,2.7121818255661134
86,212,0.28881113862702207,0.049085236994890785,0.18238728904445756,0.41274156726132144,2.6474732071559686
87,215,0.2937418283323636,0.05653895130768013,0.1548091776100902,0.41274156726132144,2.5753101866224664
88,238,0.2952996510549671,0.06197819291877179,0.17265405648491222,0.41274156726132144,2.525668997525146
89,245,0.3006906582376737,0.06679625977393064,0.18374407559271622,0.41274156726132144,2.5430795557019077
90,210,0.30838116229486046,0.07101804722579867,0.1488457063149949,0.41274156726132144,2.380736409930685
91,195,0.3182530445982575,0.07339578175910622,0.1731344262730414,0.41274156726132144,2.3145687404233657
92,184,0.3274828695681633,0.07756990915960581,0.15675933773777362,0.41274156726132144,2.074797385073024
93,193,0.3313604634961789,0.0799855556453208,0.1516293732708473,0.41274156726132144,1.8812208930992271
94,185,0.34158721082936294,0.08095394206962127,0.16164808816034296,0.41274156726132144,1.5757813684552562
95,192,0.34177122065357735,0.08324625547299747,0.16213365801771915,0.41274156726132144,1.6127759113328144
96,182,0.34624054671561305,0.08124109588753688,0.16580699894701112,0.41274156726132144,1.5352882689741323
97,199,0.3417355078521302,0.08337294301463657,0.1773383285766128,0.41274156726132144,1.5762644574370974
98,163,0.34952506607204825,0.0821321451071281,0.15099135178689624,0.41274156726132144,1.4805301456562132
99,186,0.24980672838753315,0.011636024374296726,0.20169518785063137,0.32604636564543066,3.202005081721101
100,239,0.2505833125451677,0.014433503747354422,0.16633620652164835,0.32604636564543066,3.1832609751440266
101,222,0.2545002446407629,0.01757890620150255,0.187669990520139,0.35205103973969193,3.154485673579698
102,240,0.2570527575359738,0.02211941900143776,0.18490814189231894,0.35205103973969193,3.063383382973275
103,204,0.26349785453224606,0.02728008350742574,0.19289012219212637,0.35205103973969193,2.9792292481854483
104,216,0.2696043633974642,0.031458136859201145,0.1798575190281077,0.35205103973969193,2.862245602938667
105,248,0.27249052423525677,0.03790044556219056,0.18318774026736512,0.35205103973969193,2.7049348358472285
106,204,0.27925418402626156,0.04168890275004594,0.17334066900856582,0.3796152638833679,2.6202545171114586
107,230,0.28268665171966106,0.04548400928395776,0.18591250016238275,0.3796152638833679,2.6203717605347623
108,247,0.2845572151308236,0.0489161177497321,0.17108154898944705,0.3796152638833679,2.5379823324611386
109,250,0.2874296820008343,0.05062075743860387,0.19116666159114573,0.3796152638833679,2.5559045779837093
110,182,0.30156358284681595,0.05305007181150631,0.17718496185409474,0.3796152638833679,2.192153397509355
111,211,0.3028663273810749,0.056942719005913904,0.19138802670494437,0.3796152638833679,1.9234954667702457
112,178,0.31280868696955977,0.05767050816698058,0.17698215213214258,0.39808709712483814,1.7899752890962852
113,195,0.31409757988398085,0.06074902872572459,0.19436875267026535,0.39808709712483814,1.521984298376473
114,181,0.3197182290420722,0.06245284131271759,0.19493751195907053,0.39808709712483814,1.5761737331132464
115,203,0.3153985840769312,0.06625410415940149,0.17515692359766727,0.39808709712483814,1.61462219793751
116,206,0.3156749570941187,0.06927023679636611,0.1611012377897754,0.39808709712483814,1.413479021174191
117,186,0.2500032990608967,0.011297891964189788,0.19864602150016464,0.297511451939963,3.2100250636698537
118,174,0.2541897613441804,0.01595563015318549,0.19200601413478063,0.32884569308616546,3.117156716436158
119,194,0.2591927138053352,0.021571991927089997,0.1892677159877699,0.37584322008851406,3.018116226170875
120,213,0.26332226176095663,0.027202074709318784,0.16831999823424565,0.37584322008851406,2.923413006462376
121,214,0.26933946804383957,0.033581936526908426,0.14594706672773383,0.37584322008851406,2.8355404435669285
122,216,0.27535167822586276,0.0381333410678533,0.18382923820990457,0.37584322008851406,2.705104771029355
123,231,0.2774970835824746,0.04442358456140225,0.13746559214331983,0.37584322008851406,2.43985321926392
124,239,0.2811662243637807,0.046168936182588105,0.15938829313804606,0.37584322008851406,2.4258530889691508
125,230,0.28603493284283793,0.05122016382516803,0.1598132170152519,0.38595996541262745,2.368249141259947
126,213,0.2956922300043983,0.056341605390480685,0.18679623719146096,0.38595996541262745,2.4100466066439856
127,213,0.30453113175471647,0.0597173041986903,0.1580841212141424,0.38595996541262745,2.2030149889369053
128,239,0.30452166160326877,0.06319706001596996,0.1544791701920119,0.38595996541262745,2.174648940047963
129,210,0.3120843937240061,0.0639347369751463,0.16931844907626795,0.38595996541262745,2.1216920927653384
130,173,0.3240216603165218,0.06428113361002762,0.18317114029927736,0.38595996541262745,1.7568507622925693
131,190,0.3230727829015955,0.06852740195695393,0.1723020226887612,0.38595996541262745,1.5962427725204027
132,186,0.3243168613159403,0.06914751603260573,0.15612172717380055,0.38595996541262745,1.652370548056596
133,186,0.32564429112071774,0.06887083304722276,0.19276278585523945,0.38595996541262745,1.5749734572531306
134,198,0.32239315625450704,0.0717926514843642,0.15724465236961085,0.38595996541262745,1.5808501211600081
135,175,0.3315417742447181,0.06906755301349259,0.14799143660037362,0.38595996541262745,1.4114103108283795
136,201,0.2497449178860679,0.0177139108218039,0.18674269821510006,0.4215890210069639,3.218017319690617
137,157,0.2565750192509533,0.028009967235162116,0.18420907884721824,0.4215890210069639,3.128881877543876
138,186,0.2623567658510065,0.03391231143600473,0.18733226233275194,0.4215890210069639,3.040982013101951
139,167,0.27223807791125104,0.04305347294187957,0.17964184794156587,0.4215890210069639,2.91855485905709
140,235,0.2756823159829945,0.051210962139758454,0.15304329619573634,0.4215890210069639,2.822740263032898
141,228,0.2878928843701028,0.05845360394429034,0.17011902011792182,0.4215890210069639,2.6865216951844273
142,242,0.2943363175952672,0.06890486726497742,0.14648040675270577,0.4215890210069639,2.582323883504889
143,209,0.3106811884737333,0.07435212571725291,0.1664173716478759,0.4215890210069639,2.4286174623192176
144,231,0.3159141283122632,0.07995255419542249,0.1555474613584319,0.4316238814201998,2.2021285761533576
145,210,0.33074118026194105,0.08314815778826201,0.186281237560488,0.4316238814201998,1.9886374340617197
146,230,0.3305929482357595,0.0875870804072117,0.17929459501437495,0.4316238814201998,1.9747331423465928
147,226,0.33095517567544214,0.08762213185785213,0.1596065342507455,0.4316238814201998,2.065559221899109
148,214,0.33483442672327113,0.0895862100701001,0.16845236527502283,0.4316238814201998,2.0079098388065577
149,214,0.33339837568282576,0.08874726536569616,0.1437066003085871,0.4316238814201998,1.9222248741939092
150,160,0.35435319264538717,0.08760959815520253,0.14253876723131162,0.4316238814201998,1.8024476335191584
151,162,0.36124845797014393,0.08876775679268428,0.11937450693831761,0.4316238814201998,1.8343076687420927
152,171,0.3601251473347892,0.09048745136689093,0.13977270515962023,0.4316238814201998,1.7137304392755308
153,199,0.3538900706337657,0.09441049923961557,0.12444419224545801,0.4316238814201998,1.5750165107780916
154,201,0.35182827732404837,0.09579376031198068,0.1550495179476711,0.4416718796238804,1.4987255758503708
155,212,0.24981718882700676,0.016560175434522876,0.18819432069929964,0.3851357269668715,3.1867263079281445
156,180,0.2550338625774893,0.023983760206632666,0.18052632477792532,0.3851357269668715,3.144172490955958
157,190,0.2646190329647796,0.03474696060297833,0.17211837283431122,0.3851357269668715,3.073243630313652
158,198,0.2742233875306845,0.04598149817076411,0.13397317975357426,0.3851357269668715,2.9952294749411292
159,176,0.28663784140391196,0.05553497498439175,0.1362756989894457,0.4636256884936464,2.838216103843342
160,201,0.29977727141508276,0.06618982468525876,0.153613319650471,0.4636256884936464,2.6033081515720697
161,210,0.30978770870946004,0.07456396620796506,0.1271853763641026,0.4636256884936464,2.4512626954115944
162,195,0.321936787480617,0.07739416524877832,0.14507441811184305,0.4636256884936464,2.1848191512807604
163,235,0.3204373718600034,0.08422789877208688,0.1278707990675179,0.4636256884936464,2.16343749344781
164,213,0.32720837567567773,0.08811263840083952,0.1299297434463535,0.4636256884936464,2.140714651151617
165,249,0.32073427028930895,0.09129647752666668,0.11883953451241988,0.46997047512254864,2.2717457968314765
166,256,0.31706472772584493,0.09426625758004252,0.14075434064224313,0.46997047512254864,2.3109251093923278
167,241,0.32183127651350046,0.09694263462282202,0.14070813855560307,0.46997047512254864,2.4148624538439964
168,223,0.3369789811833092,0.10230098431330863,0.12924575021127843,0.46997047512254864,2.2791962356470874
169,229,0.339671981719154,0.105001176713414,0.13112333016661978,0.46997047512254864,2.028802484424371
170,171,0.3608794771628905,0.1071811131766471,0.14971995243061428,0.46997047512254864,1.7782280111914412
171,186,0.3729789784895768,0.10945579245191936,0.12958241521421807,0.46997047512254864,1.6449556763609954
172,162,0.3850082396570937,0.11051158874816581,0.15153479370051554,0.46997047512254864,1.4670942743908675
173,170,0.2516164483424722,0.01631412874704995,0.15095453466198785,0.33921770941389484,3.219422641446594
174,175,0.25670128602719455,0.021250191767854188,0.18447713151113654,0.37654940550016397,3.172548982166395
175,211,0.2596144642373604,0.02894952074253441,0.1634013212256792,0.37654940550016397,3.0724249170924347
176,185,0.2673514284063019,0.03488486586328517,0.1415196505020475,0.37654940550016397,3.0092225994437634
177,204,0.27439436380500437,0.041302625903012084,0.13797969234407775,0.37654940550016397,2.861520826919042
178,176,0.2865926815956126,0.048225914131618045,0.1420431812348045,0.41500204003473284,2.7119212938145076
179,163,0.3014490193623235,0.05102888681146774,0.15859583602888794,0.41926374841697844,2.5567061785052885
180,219,0.2992923900278753,0.05681451166610284,0.1709659229124906,0.41926374841697844,2.5599186489063204
181,222,0.3003917961017575,0.06294329823004755,0.1381439797839225,0.41926374841697844,2.475205907173405
182,264,0.29334668881937026,0.06630838555427926,0.1397148283070421,0.41926374841697844,2.519476500891634
183,230,0.30253801515917184,0.06954221642142439,0.16249594539743117,0.4306891790355754,2.411729358065007
184,234,0.30919102147578015,0.07479815319822683,0.12512160664788446,0.4348084839255488,2.2850848849115453
185,201,0.32371743051225577,0.07594143173841733,0.13561035888243558,0.4348084839255488,2.054430820888023
186,231,0.3202080754749639,0.08362345855882834,0.13473815338753428,0.4348084839255488,1.9592548033726456
187,234,0.32039020542923263,0.08724561038546964,0.1492643028153425,0.4397434737689279,1.9351112309603273
188,249,0.31764900140691543,0.08927703654239702,0.13455278705892118,0.4397434737689279,2.027093413799622
189,241,0.3242200629499021,0.0891554873862529,0.14294931958043722,0.4397434737689279,2.0234088754167394
190,201,0.3360723154853472,0.08993725094613518,0.1450847149098538,0.45314930666293146,1.8333363494908694
191,150,0.35938769704950757,0.08731452627737955,0.16094429608632815,0.45314930666293146,1.6509421646408775
192,170,0.3593465730562194,0.09256331403430414,0.15068342436925644,0.45314930666293146,1.6187770180699634
193,180,0.3615108022620932,0.09491446932317453,0.1578029392678658,0.45314930666293146,1.6258182248323303
194,206,0.35477167616182953,0.0974117205157115,0.15066469633310095,0.45314930666293146,1.5189647693666768
195,168,0.36636000609088926,0.09600168961024567,0.14795574625268965,0.45314930666293146,1.542626410383211
196,176,0.3640207277449966,0.09873123221674092,0.14664555531009968,0.45314930666293146,1.5729971467209318
197,216,0.353694736277939,0.10437128796820086,0.14409534210185784,0.4907461451427657,1.6316887176799428
198,180,0.3626720063104733,0.10270702769543946,0.15891516087381583,0.4907461451427657,1.6176126899719765
199,168,0.3740361740170642,0.10457499975194874,0.13527099351274652,0.4907461451427657,1.5420241006678967
200,190,0.36746059894180805,0.10812759886419519,0.13721411989581309,0.4907461451427657,1.518809410319565
201,167,0.3754138459916977,0.10666579803157253,0.13145024814130216,0.4907461451427657,1.5066195497695452
202,170,0.38162089493478796,0.10789334425086855,0.16280283480987406,0.4907461451427657,1.5873861669759894
203,169,0.3870316131041575,0.11057405099034026,0.16572707875296952,0.4907461451427657,1.4638411376516214
204,177,0.24893760074967952,0.011761989127267667,0.18260073563289467,0.31132032941728915,3.1717553483820295
205,171,0.254280405375918,0.01827087013604917,0.19488100836693087,0.36734753971486767,3.1447659800896
206,189,0.25907361959202246,0.026510692187937616,0.16934174026323429,0.36734753971486767,3.0718933333480702
207,196,0.2669955689795847,0.03319440267271486,0.1519617770581931,0.404721044046402,2.933827809575947
208,180,0.2758656984229732,0.039657920710143846,0.16847413449935925,0.404721044046402,2.827182746939782
209,147,0.2900315018298729,0.045281481135368694,0.14623218873628435,0.404721044046402,2.6799824131161016
210,234,0.28828907059137554,0.053390399585890286,0.15736280123469815,0.404721044046402,2.514480024685176
211,210,0.29508614008230327,0.06122770308462782,0.13583008217012346,0.404721044046402,2.3372177271219328
212,235,0.2978995393477111,0.06409028783468053,0.15370675894928407,0.404721044046402,2.39648635257724
213,232,0.3045551316115062,0.06812101182088552,0.1543512603946364,0.404721044046402,2.271800900876576
214,222,0.311636730320162,0.07278970939789288,0.1602873453996997,0.4481822610219833,2.2153127396846832
215,252,0.309848719667611,0.07942354402067014,0.136444459763418,0.4481822610219833,2.0864463511379348
216,220,0.31758493731194926,0.081768491133578,0.1354333363247457,0.4481822610219833,2.0602187161593926
217,218,0.3227401405629022,0.08358727310697558,0.14907509244769904,0.4481822610219833,2.043369260692599
218,237,0.321652342693262,0.08598117081495635,0.14414813923944983,0.4481822610219833,1.9741553031218118
219,199,0.3354441785691201,0.08999020848453872,0.1350542689777883,0.4672287722897899,1.8492680091824745
220,207,0.3386434484184447,0.0922029627195007,0.15483967786029967,0.4672287722897899,1.6963796168906649
221,183,0.35385636496845535,0.09240620410122592,0.1760806590691548,0.4672287722897899,1.5414173636485633
222,196,0.3557074584581079,0.09906219932967619,0.16526293789550417,0.4672287722897899,1.5689648303549537
223,151,0.37485151532076466,0.09908808674904744,0.13937658231224467,0.4672287722897899,1.4787470108564107
224,181,0.24914512541473477,0.012238129961159354,0.17552579558711506,0.3233823517151096,3.2329626517611563
225,170,0.2546813569350848,0.017734979414801455,0.19198609926955781,0.36041723736295705,3.1749039402600974
226,189,0.2597330807437521,0.023795437855445863,0.16386865887899071,0.36041723736295705,3.068924492929459
227,212,0.26642409665234207,0.03028403045218573,0.17738587818501197,0.36041723736295705,2.942420462341018
228,201,0.27232927504923576,0.03934674398282208,0.14618412929095467,0.4121304045083472,2.6675371733959783
229,185,0.28326141813155464,0.042202860656990596,0.1766443092157173,0.4121304045083472,2.403596770069042
230,226,0.2855160821311891,0.05260155461892316,0.13997828845986462,0.43751584425851514,2.2569769172346015
231,233,0.29295624271299847,0.0572609241542253,0.15062566864911778,0.43751584425851514,2.2409901933273746
232,213,0.29916229171674635,0.06451852243623653,0.1548907092187276,0.43751584425851514,2.147120477371628
233,199,0.3096803235467039,0.06774178590000121,0.15536162096228978,0.43751584425851514,2.0550328767202553
234,217,0.3106768940526726,0.07359685394534006,0.13181800887609313,0.43751584425851514,2.199758218663881
235,225,0.3140176117662884,0.0776277592909817,0.1470167605436004,0.43751584425851514,2.3230562531281396
236,205,0.3245323337154092,0.0816463228789201,0.1346940933221331,0.43751584425851514,2.242123879821856
237,225,0.3263771848503982,0.0877908121317027,0.13822340749426248,0.43751584425851514,2.2930424753840413
238,243,0.32753046366564387,0.09180096027112178,0.15332992371447535,0.47023885373768404,2.200760828426383
239,217,0.3393872230126678,0.09343363200564372,0.1382904824159919,0.47023885373768404,1.9962552463308307
240,175,0.35294922753562563,0.09706772882682908,0.13551247106902825,0.47023885373768404,1.8228172410543972
241,200,0.3524755525110646,0.09950045375700932,0.15136247444998718,0.47023885373768404,1.7169688893249113
242,190,0.35562526593565713,0.09866843606212991,0.15361817386689375,0.47023885373768404,1.6051840074638135
243,190,0.35808198535398744,0.10127772596548504,0.1479887246346014,0.47023885373768404,1.6114945961422966
244,176,0.36866109003037334,0.10279454529452439,0.12807680136840938,0.47023885373768404,1.6992558329187617
245,164,0.38020298346202425,0.10277710068621221,0.15129369892699768,0.4833471069993411,1.4343193842270492
246,179,0.252073213067462,0.01714697462376537,0.20333357772918112,0.396683200706423,3.2227690353766976
247,167,0.2569318935888961,0.024959267055290994,0.171268210409271,0.396683200706423,3.153609732117264
248,182,0.2639203631134058,0.03403648695950965,0.15932689020968807,0.396683200706423,3.0651794155898244
249,182,0.2742985547837311,0.04142945679140706,0.17701194887553498,0.4571108331551167,2.968328405602659

